YSOVAR: Mid-IR variability in the star forming region Lynds 1688

The emission from young stellar objects (YSOs) in the mid-IR is dominated by the inner rim of their circumstellar disks. We present an IR-monitoring survey of about 800 objects in the direction of the Lynds 1688 (L1688) star forming region over four visibility windows spanning 1.6 years using the \emph{Spitzer} space telescope in its warm mission phase. Among all lightcurves, 57 sources are cluster members identified based on their spectral-energy distribution and X-ray emission. Almost all cluster members show significant variability. The amplitude of the variability is larger in more embedded YSOs. Ten out of 57 cluster members have periodic variations in the lightcurves with periods typically between three and seven days, but even for those sources, significant variability in addition to the periodic signal can be seen. No period is stable over 1.6 years. Non-periodic lightcurves often still show a preferred timescale of variability which is longer for more embedded sources. About half of all sources exhibit redder colors in a fainter state. This is compatible with time-variable absorption towards the YSO. The other half becomes bluer when fainter. These colors can only be explained with significant changes in the structure of the inner disk. No relation between mid-IR variability and stellar effective temperature or X-ray spectrum is found.

==> electronictable_aors.txt <==
%auto-ignore

AOR "Start time" "End time"
29267200 "2010-04-12 11:00:41" "2010-04-12 11:18:44"
29266688 "2010-04-12 17:02:37" "2010-04-12 17:28:01"
29266176 "2010-04-12 22:48:49" "2010-04-12 23:09:28"
29265664 "2010-04-13 08:44:31" "2010-04-13 09:05:35"
29265408 "2010-04-13 20:09:17" "2010-04-13 20:26:33"
29265152 "2010-04-14 08:37:25" "2010-04-14 09:02:19"
29264640 "2010-04-14 21:05:19" "2010-04-14 21:31:02"
29264128 "2010-04-15 14:32:12" "2010-04-15 14:49:33"
29263616 "2010-04-16 04:01:59" "2010-04-16 04:20:51"
29260544 "2010-04-16 06:39:39" "2010-04-16 06:58:40"
29260032 "2010-04-16 14:09:30" "2010-04-16 14:35:41"
29259520 "2010-04-16 21:11:24" "2010-04-16 21:26:50"
29259008 "2010-04-17 06:02:39" "2010-04-17 06:17:51"
29258496 "2010-04-17 16:56:28" "2010-04-17 17:22:55"
29257984 "2010-04-18 06:47:29" "2010-04-18 07:07:33"
29257728 "2010-04-18 22:19:59" "2010-04-18 22:33:37"
29257472 "2010-04-19 10:47:11" "2010-04-19 11:13:28"
29257216 "2010-04-19 13:37:02" "2010-04-19 14:03:21"
29256960 "2010-04-19 19:02:03" "2010-04-19 19:28:21"
29255424 "2010-04-20 03:20:05" "2010-04-20 03:40:34"
29254912 "2010-04-20 14:14:09" "2010-04-20 14:40:36"
29254400 "2010-04-21 04:16:08" "2010-04-21 04:42:21"
29253888 "2010-04-21 17:30:18" "2010-04-21 17:46:54"
29253376 "2010-04-22 11:17:42" "2010-04-22 11:31:29"
29252864 "2010-04-23 03:17:24" "2010-04-23 03:38:22"
29252608 "2010-04-23 06:39:56" "2010-04-23 07:01:37"
29252352 "2010-04-23 14:12:03" "2010-04-23 14:38:07"
29252096 "2010-04-23 23:53:54" "2010-04-24 00:16:54"
29251840 "2010-04-24 11:23:05" "2010-04-24 11:36:49"
29277952 "2010-04-25 01:09:19" "2010-04-25 01:33:18"
29277440 "2010-04-25 15:50:38" "2010-04-25 16:10:09"
29276928 "2010-04-26 06:20:19" "2010-04-26 06:35:53"
29276416 "2010-04-26 21:26:22" "2010-04-26 21:52:28"
29275904 "2010-04-27 00:49:41" "2010-04-27 01:10:17"
29275392 "2010-04-27 08:17:13" "2010-04-27 08:38:08"
29275136 "2010-04-27 18:47:28" "2010-04-27 19:04:22"
29274880 "2010-04-28 03:08:04" "2010-04-28 03:29:05"
29274624 "2010-04-28 17:15:07" "2010-04-28 17:36:10"
29274368 "2010-04-29 06:55:02" "2010-04-29 07:10:03"
29274112 "2010-04-29 22:47:34" "2010-04-29 23:14:02"
29273856 "2010-04-30 13:11:44" "2010-04-30 13:37:43"
29273600 "2010-04-30 17:13:45" "2010-04-30 17:34:24"
29273344 "2010-04-30 23:07:53" "2010-04-30 23:34:00"
29273088 "2010-05-01 06:39:16" "2010-05-01 06:58:08"
29272832 "2010-05-01 16:43:09" "2010-05-01 16:58:41"
29272576 "2010-05-02 05:24:38" "2010-05-02 05:39:23"
29272320 "2010-05-02 18:56:56" "2010-05-02 19:12:32"
29272064 "2010-05-03 10:35:22" "2010-05-03 10:50:59"
29271808 "2010-05-04 02:12:05" "2010-05-04 02:38:21"
29271552 "2010-05-04 05:58:32" "2010-05-04 06:24:25"
29271296 "2010-05-04 12:33:47" "2010-05-04 12:49:32"
29271040 "2010-05-04 20:09:20" "2010-05-04 20:35:38"
29270784 "2010-05-05 06:18:15" "2010-05-05 06:44:22"
29270528 "2010-05-05 18:04:51" "2010-05-05 18:20:21"
29270272 "2010-05-06 08:35:24" "2010-05-06 08:53:10"
29270016 "2010-05-07 02:08:07" "2010-05-07 02:23:46"
29269760 "2010-05-07 16:53:35" "2010-05-07 17:09:25"
29269504 "2010-05-07 22:47:33" "2010-05-07 23:06:28"
29269248 "2010-05-08 04:59:23" "2010-05-08 05:23:32"
29268992 "2010-05-08 11:06:24" "2010-05-08 11:32:52"
29268736 "2010-05-08 19:56:42" "2010-05-08 20:21:17"
29268480 "2010-05-09 06:56:58" "2010-05-09 07:13:13"
29268224 "2010-05-09 19:43:43" "2010-05-09 20:00:20"
29267968 "2010-05-10 11:41:29" "2010-05-10 11:58:01"
29267712 "2010-05-11 02:55:59" "2010-05-11 03:21:40"
29267456 "2010-05-11 05:50:12" "2010-05-11 06:16:07"
29266944 "2010-05-11 11:18:28" "2010-05-11 11:35:46"
29266432 "2010-05-11 18:59:50" "2010-05-11 19:12:56"
29265920 "2010-05-12 03:22:13" "2010-05-12 03:35:18"
29261824 "2010-05-12 13:26:19" "2010-05-12 13:39:24"
29261568 "2010-05-13 05:20:54" "2010-05-13 05:42:49"
29261312 "2010-05-13 20:52:15" "2010-05-13 21:05:21"
29261056 "2010-05-14 09:38:49" "2010-05-14 09:51:56"
29260800 "2010-05-14 14:50:23" "2010-05-14 15:03:31"
29260288 "2010-05-14 22:21:18" "2010-05-14 22:41:28"
29259776 "2010-05-15 05:10:36" "2010-05-15 05:28:18"
29259264 "2010-05-15 13:58:49" "2010-05-15 14:24:58"
29258752 "2010-05-16 00:12:31" "2010-05-16 00:35:18"
29258240 "2010-05-16 14:21:31" "2010-05-16 14:37:02"
29256704 "2010-05-17 08:17:16" "2010-05-17 08:39:24"
29256448 "2010-05-17 21:50:08" "2010-05-17 22:10:19"
29278976 "2010-09-22 08:57:34" "2010-09-22 09:12:40"
29278720 "2010-09-23 10:00:06" "2010-09-23 10:14:17"
29278464 "2010-09-25 08:14:08" "2010-09-25 08:38:16"
29278208 "2010-09-28 08:42:52" "2010-09-28 08:58:13"
29277696 "2010-10-02 08:52:38" "2010-10-02 09:15:22"
29277184 "2010-10-07 19:05:58" "2010-10-07 19:28:04"
29276672 "2010-10-13 10:36:06" "2010-10-13 10:51:20"
29276160 "2010-10-20 05:32:21" "2010-10-20 05:49:32"
29275648 "2010-10-27 16:43:41" "2010-10-27 17:02:40"
29264896 "2011-04-20 00:28:24" "2011-04-20 00:41:26"
29264384 "2011-04-23 12:36:09" "2011-04-23 12:49:09"
29263872 "2011-04-24 12:22:27" "2011-04-24 12:35:27"
29263360 "2011-04-28 01:03:23" "2011-04-28 01:16:23"
29263104 "2011-04-28 22:25:54" "2011-04-28 22:38:55"
29262848 "2011-05-20 01:46:10" "2011-05-20 01:59:17"
29262592 "2011-05-21 11:21:08" "2011-05-21 11:34:13"
29262336 "2011-05-22 19:03:56" "2011-05-22 19:17:01"
29262080 "2011-05-23 15:19:34" "2011-05-23 15:32:41"
29256192 "2011-10-01 06:04:10" "2011-10-01 06:17:16"
29255936 "2011-10-02 06:56:20" "2011-10-02 07:09:25"
29255680 "2011-10-04 06:34:46" "2011-10-04 06:47:50"
29255168 "2011-10-07 08:31:56" "2011-10-07 08:44:57"
29254656 "2011-10-11 05:37:35" "2011-10-11 05:50:35"
29254144 "2011-10-16 02:44:11" "2011-10-16 02:57:10"
29253632 "2011-10-22 02:30:21" "2011-10-22 02:43:15"
29253120 "2011-10-29 04:55:12" "2011-10-29 05:08:10"
29279232 "2011-11-06 09:33:55" "2011-11-06 09:46:53"

